A Bayesian Approach for Sequence Tagging with Crowds

Current methods for sequence tagging, a core task in NLP, are data hungry, which motivates the use of crowdsourcing as a cheap way to obtain labelled data. However, annotators are often unreliable and current aggregation methods cannot capture common types of span annotation errors. To address this, we propose a Bayesian method for aggregating sequence tags that reduces errors by modelling sequential dependencies between the annotations as well as the ground-truth labels. By taking a Bayesian approach, we account for uncertainty in the model due to both annotator errors and the lack of data for modelling annotators who complete few tasks. We evaluate our model on crowdsourced data for named entity recognition, information extraction and argument mining, showing that our sequential model outperforms the previous state of the art. We also find that our approach can reduce crowdsourcing costs through more effective active learning, as it better captures uncertainty in the sequence labels when there are few annotations.

==> references.txt <==
Shadi Albarqouni, Christoph Baur, Felix Achilles,
Vasileios Belagiannis, Stefanie Demirci, and
Nassir Navab. 2016. Aggnet: deep learning
from crowds for mitosis detection in breast can-
cer histology images. IEEE transactions on
medical imaging, 35(5):1313–1321.

Hagai Attias. 2000. A variational Bayesian frame-
work for graphical models. In Advances in Neu-
ral Information Processing Systems 12, pages
209–215. MIT Press.

Yoram Bachrach, Tom Minka, John Guiver, and
Thore Graepel. 2012. How to grade a test with-
out knowing the answers: a Bayesian graphi-
cal model for adaptive crowdsourcing and apti-
tude testing. In Proceedings of the 29th Interna-
tional Coference on International Conference
on Machine Learning, pages 819–826. Omni-
press.

Alan Joseph Bekker and Jacob Goldberger. 2016.
Training deep neural-networks based on unre-
liable labels. In Acoustics, Speech and Signal
Processing (ICASSP), 2016 IEEE International
Conference on, pages 2682–2686. IEEE.

C. M. Bishop. 2006. Pattern recognition and ma-
chine learning, 4th edition. Information Sci-
ence and Statistics. Springer.

A. P. Dawid and A. M. Skene. 1979. Maximum
likelihood estimation of observer error-rates us-
ing the EM algorithm. Journal of the Royal
Statistical Society. Series C (Applied Statistics),
28(1):20–28.

A. P. Dempster, N. M. Laird, and D. B. Rubin.
1977. Maximum likelihood from incomplete
data via the EM algorithm. Journal of the Royal
Statistical Society. Series B (Methodological),
39(1):1–38.

Pinar Donmez, Jaime Carbonell, and Jeff Schnei-
der. 2010. A probabilistic framework to learn
from multiple annotators with time-varying ac-
curacy. In Proceedings of the 2010 SIAM In-
ternational Conference on Data Mining, pages
826–837. SIAM.

Paul Felt, Eric K. Ringger, and Kevin D. Seppi.
2016. Semantic annotation aggregation with
conditional crowdsourcing models and word embeddings. In International Conference on
Computational Linguistics, pages 1787–1796.

Zoubin Ghahramani. 2001. An introduction to
hidden markov models and Bayesian networks.
International Journal of Pattern Recognition
and Artificial Intelligence, 15(01):9–42.

Matthew R. Gormley, Margaret Mitchell, Ben-
jamin Van Durme, and Mark Dredze. 2014.
Low-resource semantic role labeling. In Pro-
ceedings of the 52nd Annual Meeting of the As-
sociation for Computational Linguistics (Vol-
ume 1: Long Papers), pages 1177–1187. Asso-
ciation for Computational Linguistics.

Dirk Hovy, Taylor Berg-Kirkpatrick, Ashish
Vaswani, and Eduard H Hovy. 2013. Learn-
ing whom to trust with MACE. In HLT-NAACL,
pages 1120–1130.

Hyun-chul Kim and Zoubin Ghahramani. 2012.
Bayesian classifier combination. In Interna-
tional Conference on Artificial Intelligence and
Statistics, pages 619–627. 1269

Guillaume Lample, Miguel Ballesteros, Sandeep
Subramanian, Kazuya Kawakami, and Chris
Dyer. 2016. Neural architectures for named
entity recognition. In Proceedings of NAACL-
HLT, pages 260–270. 1274

Xuezhe Ma and Eduard Hovy. 2016. End-to-
end sequence labeling via bi-directional LSTM-
CNNs-CRF. In Proceedings of the 54th Annual
Meeting of the Association for Computational
Linguistics (Volume 1: Long Papers), volume 1,
pages 1064–1074.

Pablo G. Moreno, Yee Whye Teh, and Fernando
Perez-Cruz. 2015. Bayesian nonparametric
crowdsourcing. Journal of Machine Learning
Research, 16:1607–1627.

An T Nguyen, Byron C Wallace, Junyi Jessy Li,
Ani Nenkova, and Matthew Lease. 2017. Ag-
gregating and predicting sequence labels from
crowd annotations. In Proceedings of the con-
ference. Association for Computational Lin-
guistics. Meeting, volume 2017, page 299. NIH
Public Access.

Quoc Viet Hung Nguyen, Tam Nguyen Thanh,
Ngoc Tran Lam, and Karl Aberer. 2013. An
evaluation of aggregation techniques in crowd-
sourcing. In International Conference on Web
Information Systems Engineering, pages 1–15.
Springer. 

Aashish Sheshadri and Matthew Lease. 2013.
Square: A benchmark for research on comput-
ing crowd consensus. In First AAAI Conference
on Human Computation and Crowdsourcing. 

Silviu Paun, Bob Carpenter, Jon Chamberlain,
Dirk Hovy, Udo Kruschwitz, and Massimo Poe-
sio. 2018. Comparing bayesian models of an-
notation. Transactions of the Association for
Computational Linguistics, 6:571–585. 

E. Simpson, S. Roberts, I. Psorakis, and A. Smith.
2013. Dynamic Bayesian combination of mul-
tiple imperfect classifiers. Intelligent Systems
Reference Library series, Decision Making with
Imperfect Decision Makers:1–35. 

Barbara Plank, Dirk Hovy, and Anders Søgaard.
2014. Learning part-of-speech taggers with
inter-annotator agreement loss. In Proceedings
of the 14th Conference of the European Chapter
of the Association for Computational Linguis-
tics, pages 742–751. 

Edwin D Simpson, Matteo Venanzi, Steven
Reece, Pushmeet Kohli, John Guiver, Stephen J
Roberts, and Nicholas R Jennings. 2015. Lan-
guage understanding in the wild: Combining
crowdsourcing and machine learning. In Pro-
ceedings of the 24th International Conference
on World Wide Web, pages 992–1002. Interna-
tional World Wide Web Conferences Steering
Committee.

Nitish Srivastava, Geoffrey Hinton, Alex
Krizhevsky, Ilya Sutskever, and Ruslan
Salakhutdinov. 2014. Dropout: a simple way
to prevent neural networks from overfitting.
The Journal of Machine Learning Research,
15(1):1929–1958. 

Pushpendre Rastogi, Ryan Cotterell, and Jason
Eisner. 2016. Weighting finite-state transduc-
tions with neural context. In Proceedings of the
2016 Conference of the North American Chap-
ter of the Association for Computational Lin-
guistics: Human Language Technologies, pages
623–633.

V. C. Raykar, S. Yu, L. H. Zhao, G. H. Valadez,
C. Florin, L. Bogoni, and L. Moy. 2010. Learn-
ing from crowds. Journal of Machine Learning
Research, 11:1297–1322.

Nils Reimers and Iryna Gurevych. 2017. Op-
timal hyperparameters for deep lstm-networks
for sequence labeling tasks. arXiv preprint
arXiv:1707.06799. 

Erik F Tjong Kim Sang and Fien De Meul-
der. 2003. Introduction to the CoNLL-2003
shared task: Language-independent named en-
tity recognition. In Proceedings of the sev-
enth conference on Natural language learning
at HLT-NAACL 2003-Volume 4, pages 142–147.
Association for Computational Linguistics.

Filipe Rodrigues, Francisco Pereira, and
Bernardete Ribeiro. 2013.
Learning from
multiple annotators: distinguishing good from
random labelers. Pattern Recognition Letters,
34(12):1428–1436. 

Matteo Venanzi, John Guiver, Gabriella Kazai,
Pushmeet Kohli, and Milad Shokouhi. 2014.
Community-based Bayesian aggregation mod-
els for crowdsourcing. In 23rd international
conference on World wide web, pages 155–164.

Filipe Rodrigues, Francisco Pereira, and
Bernardete Ribeiro. 2014.
Sequence la-
beling with multiple annotators.
Machine
learning, 95(2):165–181. 

Matteo Venanzi, John Guiver, Pushmeet Kohli,
and Nicholas R Jennings. 2016. Time-sensitive
Bayesian information aggregation for crowd-
sourcing systems. Journal of Artificial Intelli-
gence Research, 56:517–545.

Filipe Rodrigues and Francisco Camara Pereira.
2018. Deep learning from crowds. In The
Thirty-Second AAAI Conference on Artificial
Intelligence (AAAI), 2018.

Burr Settles. 2010. Active learning literature sur-
vey. University of Wisconsin, Madison, 52(55-
66):11.

Andrew Viterbi. 1967. Error bounds for convo-
lutional codes and an asymptotically optimum
decoding algorithm. IEEE transactions on In-
formation Theory, 13(2):260–269.

Jacob Whitehill, Ting-fan Wu, Jacob Bergsma,
Javier R Movellan, and Paul L Ruvolo. 2009.
Whose vote should count more: Optimal inte-
gration of labels from labelers of unknown ex-
pertise. In Advances in neural information pro-
cessing systems, pages 2035–2043.

Hui Yuan Xiong, Yoseph Barash, and Brendan J
Frey. 2011. Bayesian prediction of tissue-
regulated splicing using rna sequence and cellu-
lar context. Bioinformatics, 27(18):2554–2562.

Jie Yang, Thomas Drake, Andreas Damianou, and
Yoelle Maarek. 2018. Leveraging crowdsourc-
ing data for deep active learning an applica-
tion: Learning intents in Alexa. In Proceed-
ings of the 2018 World Wide Web Conference
on World Wide Web, pages 23–32. International
World Wide Web Conferences Steering Com-
mittee. 

Harry Zhang. 2004. The optimality of naïve
Bayes. In Proceedings of the Seventeenth In-
ternational Florida Artificial Intelligence Re-
search Society Conference, FLAIRS 2004.
AAAI Press. 

Barret Zoph, Deniz Yuret, Jonathan May, and
Kevin Knight. 2016. Transfer learning for low-
resource neural machine translation. In Pro-
ceedings of the 2016 Conference on Empiri-
cal Methods in Natural Language Processing,
pages 1568–1575.

